Structured Consistency Loss for semi-supervised semantic segmentation

The consistency loss has played a key role in solving problems in recent studies on semi-supervised learning. Yet extant studies with the consistency loss are limited to its application to classification tasks; extant studies on semi-supervised semantic segmentation rely on pixel-wise classification, which does not reflect the structured nature of characteristics in prediction. We propose a structured consistency loss to address this limitation of extant studies. Structured consistency loss promotes consistency in inter-pixel similarity between teacher and student networks. Specifically, collaboration with CutMix optimizes the efficient performance of semi-supervised semantic segmentation with structured consistency loss by reducing computational burden dramatically. The superiority of proposed method is verified with the Cityscapes; The Cityscapes benchmark results with validation and with test data are 81.9 mIoU and 83.84 mIoU respectively. This ranks the first place on the pixel-level semantic labeling task of Cityscapes benchmark suite. To the best of our knowledge, we are the first to present the superiority of state-of-the-art semi-supervised learning in semantic segmentation.

==> 0317.txt <==
1. figure 1 수정 (1,2,3으로 나눔. 주영이가 사진찍음)

2. figure 2 수정 : 5,5나 10,10으로 확대 후 간단한 블럭같은 그림으로 대체.

3. 슬랙 + 성아누나 리뷰 반영 수정
3.1 내용 우선 수정 (줄이는 방향으로)
3.2 수식 수정, 표 수정, 문법 수정

4. 성능 1~4등을 언급 할것인가, 아님 1등인척 할것인가는 좀 생각해보자
4.1. 성능 표를 좀더 이쁘게, 특히 val 성능 비교 시 다른애들 꺼도 넣어서 비교


# 3.27 (금) 24:00 까지, 그 후 성아누나 검토

JM : 3,4 1차
JY : 1,2 1차


